The Maximum Likelihood Degree of Toric Varieties

We study the maximum likelihood degree (ML degree) of toric varieties, known as discrete exponential models in statistics. By introducing scaling coefficients to the monomial parameterization of the toric variety, one can change the ML degree. We show that the ML degree is equal to the degree of the toric variety for generic scalings, while it drops if and only if the scaling vector is in the locus of the principal $A$-determinant. We also illustrate how to compute the ML estimate of a toric variety numerically via homotopy continuation from a scaled toric variety with low ML degree. Throughout, we include examples motivated by algebraic geometry and statistics. We compute the ML degree of rational normal scrolls and a large class of Veronese-type varieties. In addition, we investigate the ML degree of scaled Segre varieties, hierarchical loglinear models, and graphical models.

==> data10.dat <==
ni time label
04 0.0750075748989 a10
05 0.11723286765 a10
06 0.17246729987 a10
07 0.265653984887 a10
08 0.248207432883 a10
09 0.394026415689 a10
10 0.446265016283 a10
11 0.405576160976 a10
12 0.482426711491 a10
13 0.539526564734 a10
04 0.010578 b10
05 0.011421 b10
06 0.012263 b10
07 0.014816 b10
08 0.02114 b10
09 0.018734 b10
10 0.022883 b10
11 0.021781 b10
12 0.022093 b10
13 0.060083 b10


==> data15.dat <==
ni time label
04 0.178863968168 a15
05 0.252871309008 a15
06 0.342174700328 a15
07 0.63194499697 a15
08 0.470114571708 a15
09 0.586476428168 a15
10 0.825189590454 a15
11 0.983778442655 a15
12 1.09863802365 a15
13 1.28032585553 a15
04 0.017214 b15
05 0.016189 b15
06 0.014463 b15
07 0.067472 b15
08 0.055303 b15
09 0.024908 b15
10 0.028315 b15
11 0.025847 b15
12 0.030554 b15
13 0.030145 b15


==> data5.dat <==
ni time label
04 0.0356498445783 a5
05 0.058918271746 a5
06 0.0729002952576 a5
07 0.0838229996817 a5
08 0.117798839297 a5
09 0.158948693957 a5
10 0.148008278438 a5
11 0.126412561962 a5
12 0.169411012105 a5
13 0.151618276324 a5
04 0.005311 b5
05 0.00749 b5
06 0.007371 b5
07 0.009797 b5
08 0.007564 b5
09 0.008816 b5
10 0.013427 b5
11 0.00971 b5
12 0.016226 b5
13 0.012082 b5

